Joint Scheduling and Coding For Low In-Order Delivery Delay Over Lossy Paths With Delayed Feedback

We consider the transmission of packets across a lossy end-to-end network path so as to achieve low in-order delivery delay. This can be formulated as a decision problem, namely deciding whether the next packet to send should be an information packet or a coded packet. Importantly, this decision is made based on delayed feedback from the receiver. While an exact solution to this decision problem is challenging, we exploit ideas from queueing theory to derive scheduling policies based on prediction of a receiver queue length that, while suboptimal, can be efficiently implemented and offer substantially better performance than state of the art approaches. We obtain a number of useful analytic bounds that help characterise design trade-offs and our analysis highlights that the use of prediction plays a key role in achieving good performance in the presence of significant feedback delay. Our approach readily generalises to networks of paths and we illustrate this by application to multipath transport scheduler design.

==> figures/Qt_roQr/ro001_p01_e001_01.dat <==
0.0100	7.9926	0.0100	488.4228
0.0200	5.3465	0.0200	274.7422
0.0300	3.1528	0.0300	55.6483
0.0400	2.3499	0.0400	42.1015
0.0500	1.8246	0.0500	22.9798
0.0600	1.5493	0.0600	14.1155
0.0700	1.5573	0.0700	10.7764
0.0800	1.2362	0.0800	10.3896
0.0900	1.1486	0.0900	5.8735
0.1000	0.9820	0.1000	5.7763
0.1100	0.8698	0.1100	4.3478
0.1200	0.8687	0.1200	2.9800
0.1300	0.7840	0.1300	2.7112
0.1400	0.6889	0.1400	2.4212
0.1500	0.6789	0.1500	1.9355
0.1600	0.6239	0.1600	1.9402
0.1700	0.5879	0.1700	1.6378
0.1800	0.5555	0.1800	1.3600
0.1900	0.5333	0.1900	1.3477
0.2000	0.4986	0.2000	1.1206


==> figures/Qt_roQr/ro01_p01_e001_01.dat <==
0.0100	9.5565	0.0100	646.4637
0.0200	5.2461	0.0200	164.7234
0.0300	3.3737	0.0300	60.3068
0.0400	2.3979	0.0400	56.7519
0.0500	1.8235	0.0500	23.7325
0.0600	1.5658	0.0600	15.6519
0.0700	1.4181	0.0700	12.0783
0.0800	1.2321	0.0800	7.7024
0.0900	1.1208	0.0900	6.2069
0.1000	0.9596	0.1000	5.2950
0.1100	0.9119	0.1100	4.2426
0.1200	0.8357	0.1200	2.9961
0.1300	0.7576	0.1300	3.0392
0.1400	0.7014	0.1400	2.3712
0.1500	0.6906	0.1500	2.2784
0.1600	0.6262	0.1600	1.6789
0.1700	0.6084	0.1700	1.4585
0.1800	0.5527	0.1800	1.3476
0.1900	0.5292	0.1900	1.2138
0.2000	0.5018	0.2000	1.0524


==> figures/Qt_roQr/ro025_p01_e001_01.dat <==
0.0100	8.8600	0.0100	473.8735
0.0200	5.3682	0.0200	226.4845
0.0300	3.0924	0.0300	85.8971
0.0400	2.4412	0.0400	34.9628
0.0500	2.0292	0.0500	21.2512
0.0600	1.7569	0.0600	15.4197
0.0700	1.4650	0.0700	9.7833
0.0800	1.2314	0.0800	6.6427
0.0900	1.1170	0.0900	6.2879
0.1000	0.9873	0.1000	5.1174
0.1100	0.9249	0.1100	3.5556
0.1200	0.8049	0.1200	3.6497
0.1300	0.7492	0.1300	2.8813
0.1400	0.7167	0.1400	2.6065
0.1500	0.6453	0.1500	1.7031
0.1600	0.6213	0.1600	1.6105
0.1700	0.6187	0.1700	1.5335
0.1800	0.5773	0.1800	1.2595
0.1900	0.5202	0.1900	1.1951
0.2000	0.4978	0.2000	1.1420


==> figures/Qt_roQr/ro025_p01_e001_01.tikz <==
\pgfplotstableread{figures/data/ro025_p01_e001_01.dat}{\dataset} 
\begin{tikzpicture} 
font = \scriptsize, 
\begin{axis}[scale only axis, 
    width=\figurewidth,
    height=\figureheight,
    mark options={solid},
    %ymin=0,
    %ymax=1,
    grid=both,
    minor tick num=1,
	%xmin=100,
	%xmax=150,
	%xtick={0,100,...,800},
    ylabel={cdf - Prob\{\# symbols $\le$ x\}},
            major x tick style = {opacity=0},
            major y tick style = {opacity=0},
    xlabel={\# symbols},
    compat=1.3,
    %xlabel style={name=xlabel},
    %ylabel style={name=ylabel, at={(-0.12, 0.5)}},
	legend style={ cells = {anchor=center}, at= {(0.5, 1.03)}, anchor = south, draw=none, fill=none,legend columns=2}
    ]
        
        
%\addplot [color=black, solid, line width=0.25mm]
\addplot [color=black, mark=diamond*, thick,  mark options={fill=white},mark repeat=2, mark phase = 1, mark size=2.5pt]
plot[]
table[x index = 0, y index =1] from \dataset;
\addlegendentry{$\mathcal{B} = 100$}

%\addplot [color=black!50, solid, line width=0.25mm]
\addplot [color=black, mark=*, thick, mark options={fill=white},mark repeat=2, mark phase = 1]
plot[]
table[x index = 2, y index =3] from \dataset;
\addlegendentry{$\mathcal{B}  = 110$}


%\addplot [color=black!30, solid, line width=0.25mm]
\addplot [color=black, mark=square*, thick,  mark options={fill=white},mark repeat=2, mark phase = 1, mark size=1.5pt]
plot[]
table[x index = 4, y index =5] from \dataset;
\addlegendentry{$\mathcal{B}  = 120$}


%\addplot [color=green, solid]
%plot[]
%table[x index = 6, y index =7] from \dataset;
%\addlegendentry{$\mathcal{B}  = 130$}

%\addplot [color=black!10, solid, line width=0.25mm]
\addplot [color=black, mark=triangle*, thick,  mark options={fill=white},mark repeat=4, mark phase = 1, mark size=2.5pt]
plot[]
table[x index = 8, y index =9] from \dataset;
\addlegendentry{$\mathcal{B}  = 140$}

\end{axis}
\end{tikzpicture}

==> figures/Qt_roQr/ro05_p01_e001_01.dat <==
0.0100	8.6836	0.0100	570.2462
0.0200	5.1037	0.0200	214.2097
0.0300	3.2040	0.0300	80.3914
0.0400	2.8328	0.0400	46.5961
0.0500	1.9632	0.0500	19.2318
0.0600	1.7543	0.0600	16.4064
0.0700	1.4538	0.0700	10.1767
0.0800	1.2720	0.0800	6.2601
0.0900	1.1245	0.0900	5.5526
0.1000	1.0013	0.1000	4.7594
0.1100	0.8929	0.1100	4.6468
0.1200	0.7976	0.1200	3.6359
0.1300	0.7873	0.1300	2.4901
0.1400	0.6871	0.1400	2.5442
0.1500	0.6792	0.1500	2.1484
0.1600	0.6317	0.1600	1.5319
0.1700	0.5930	0.1700	1.4563
0.1800	0.5612	0.1800	1.2847
0.1900	0.5328	0.1900	1.1990
0.2000	0.5061	0.2000	1.1286


==> figures/Qt_roQr/ro05_p01_e001_01.tikz <==
\pgfplotstableread{figures/data/ro05_p01_e001_01.dat}{\dataset} 
\begin{tikzpicture} 
font = \scriptsize, 
\begin{axis}[scale only axis, 
    width=\figurewidth,
    height=\figureheight,
    mark options={solid},
    %ymin=0,
    %ymax=1,
    grid=both,
    minor tick num=1,
	%xmin=100,
	%xmax=150,
	%xtick={0,100,...,800},
    ylabel={cdf - Prob\{\# symbols $\le$ x\}},
            major x tick style = {opacity=0},
            major y tick style = {opacity=0},
    xlabel={\# symbols},
    compat=1.3,
    %xlabel style={name=xlabel},
    %ylabel style={name=ylabel, at={(-0.12, 0.5)}},
	legend style={ cells = {anchor=center}, at= {(0.5, 1.03)}, anchor = south, draw=none, fill=none,legend columns=2}
    ]
        
        
%\addplot [color=black, solid, line width=0.25mm]
\addplot [color=black, mark=diamond*, thick,  mark options={fill=white},mark repeat=2, mark phase = 1, mark size=2.5pt]
plot[]
table[x index = 0, y index =1] from \dataset;
\addlegendentry{$\mathcal{B} = 100$}

%\addplot [color=black!50, solid, line width=0.25mm]
\addplot [color=black, mark=*, thick, mark options={fill=white},mark repeat=2, mark phase = 1]
plot[]
table[x index = 2, y index =3] from \dataset;
\addlegendentry{$\mathcal{B}  = 110$}


%\addplot [color=black!30, solid, line width=0.25mm]
\addplot [color=black, mark=square*, thick,  mark options={fill=white},mark repeat=2, mark phase = 1, mark size=1.5pt]
plot[]
table[x index = 4, y index =5] from \dataset;
\addlegendentry{$\mathcal{B}  = 120$}


%\addplot [color=green, solid]
%plot[]
%table[x index = 6, y index =7] from \dataset;
%\addlegendentry{$\mathcal{B}  = 130$}

%\addplot [color=black!10, solid, line width=0.25mm]
\addplot [color=black, mark=triangle*, thick,  mark options={fill=white},mark repeat=4, mark phase = 1, mark size=2.5pt]
plot[]
table[x index = 8, y index =9] from \dataset;
\addlegendentry{$\mathcal{B}  = 140$}

\end{axis}
\end{tikzpicture}

==> figures/Qt_roQr/ro0_p01_e001_01.dat <==
0.0100	8.7679	0.0100	8.2307
0.0200	5.5207	0.0200	4.4961
0.0300	3.3992	0.0300	3.2148
0.0400	2.3812	0.0400	2.2493
0.0500	1.9771	0.0500	2.0783
0.0600	1.5012	0.0600	1.6223
0.0700	1.4879	0.0700	1.3795
0.0800	1.2215	0.0800	1.2345
0.0900	1.0965	0.0900	1.0923
0.1000	1.0252	0.1000	1.0472
0.1100	0.9019	0.1100	0.8742
0.1200	0.8224	0.1200	0.8532
0.1300	0.7956	0.1300	0.7441
0.1400	0.7464	0.1400	0.6976
0.1500	0.6350	0.1500	0.6548
0.1600	0.6152	0.1600	0.6169
0.1700	0.5895	0.1700	0.6110
0.1800	0.5531	0.1800	0.5517
0.1900	0.5512	0.1900	0.5294
0.2000	0.5128	0.2000	0.5174


==> figures/Qt_roQr/ro1_p01_e001_01.dat <==
0.0100	7.8913	0.0100	565.3859
0.0200	4.6606	0.0200	144.0300
0.0300	3.5710	0.0300	71.1167
0.0400	2.6136	0.0400	34.3264
0.0500	2.0175	0.0500	23.1324
0.0600	1.6770	0.0600	14.5684
0.0700	1.4107	0.0700	12.1459
0.0800	1.2864	0.0800	7.4618
0.0900	1.0614	0.0900	6.9393
0.1000	1.0568	0.1000	5.0612
0.1100	0.8836	0.1100	3.6058
0.1200	0.8533	0.1200	3.3299
0.1300	0.7320	0.1300	3.1284
0.1400	0.7015	0.1400	2.1490
0.1500	0.6685	0.1500	1.9473
0.1600	0.6226	0.1600	1.7990
0.1700	0.6021	0.1700	1.4941
0.1800	0.5513	0.1800	1.2498
0.1900	0.4954	0.1900	1.2634
0.2000	0.4979	0.2000	1.0879


==> figures/data/bound_mu_099_p01.dat <==
1.0000	1.0000	0.9000	4.0000	7.0000	2.0000
2.0000	2.0000	1.8000	6.0000	7.0000	3.0000
3.0000	2.0000	2.7000	7.0000	7.0000	3.0000
4.0000	2.0000	3.6000	7.0000	8.0000	3.0000
5.0000	3.0000	4.5000	8.0000	8.0000	3.0000
6.0000	3.0000	5.4000	9.0000	8.0000	4.0000
7.0000	3.0000	6.3000	9.0000	8.0000	4.0000
8.0000	3.0000	7.2000	10.0000	8.0000	4.0000
9.0000	4.0000	8.1000	10.0000	8.0000	4.0000
10.0000	3.0000	9.0000	11.0000	8.0000	4.0000
11.0000	3.0000	9.9000	11.0000	8.0000	4.0000
12.0000	3.0000	10.8000	12.0000	9.0000	4.0000
13.0000	4.0000	11.7000	12.0000	9.0000	4.0000
14.0000	4.0000	12.6000	13.0000	9.0000	4.0000
15.0000	4.0000	13.5000	13.0000	9.0000	5.0000
16.0000	4.0000	14.4000	13.0000	9.0000	5.0000
17.0000	4.0000	15.3000	14.0000	9.0000	5.0000
18.0000	5.0000	16.2000	14.0000	9.0000	5.0000
19.0000	5.0000	17.1000	15.0000	9.0000	5.0000
20.0000	4.0000	18.0000	15.0000	9.0000	5.0000
21.0000	4.0000	18.9000	15.0000	10.0000	5.0000
22.0000	5.0000	19.8000	16.0000	10.0000	5.0000
23.0000	5.0000	20.7000	16.0000	10.0000	5.0000
24.0000	5.0000	21.6000	16.0000	10.0000	5.0000
25.0000	5.0000	22.5000	16.0000	10.0000	5.0000
26.0000	5.0000	23.4000	17.0000	10.0000	6.0000
27.0000	5.0000	24.3000	17.0000	10.0000	6.0000
28.0000	5.0000	25.2000	17.0000	10.0000	6.0000
29.0000	5.0000	26.1000	18.0000	10.0000	6.0000
30.0000	5.0000	27.0000	18.0000	10.0000	5.0000
31.0000	5.0000	27.9000	18.0000	10.0000	6.0000
32.0000	5.0000	28.8000	18.0000	11.0000	6.0000
33.0000	5.0000	29.7000	19.0000	11.0000	6.0000
34.0000	5.0000	30.6000	19.0000	11.0000	6.0000
35.0000	5.0000	31.5000	19.0000	11.0000	6.0000
36.0000	6.0000	32.4000	19.0000	11.0000	6.0000
37.0000	6.0000	33.3000	20.0000	11.0000	6.0000
38.0000	6.0000	34.2000	20.0000	11.0000	7.0000
39.0000	6.0000	35.1000	20.0000	11.0000	7.0000
40.0000	6.0000	36.0000	20.0000	11.0000	6.0000
41.0000	6.0000	36.9000	21.0000	11.0000	7.0000
42.0000	6.0000	37.8000	21.0000	11.0000	7.0000
43.0000	6.0000	38.7000	21.0000	11.0000	7.0000
44.0000	6.0000	39.6000	21.0000	11.0000	7.0000
45.0000	6.0000	40.5000	22.0000	12.0000	7.0000
46.0000	6.0000	41.4000	22.0000	12.0000	7.0000
47.0000	6.0000	42.3000	22.0000	12.0000	7.0000
48.0000	7.0000	43.2000	22.0000	12.0000	7.0000
49.0000	7.0000	44.1000	22.0000	12.0000	7.0000
50.0000	6.0000	45.0000	23.0000	12.0000	7.0000
51.0000	6.0000	45.9000	23.0000	12.0000	7.0000
52.0000	7.0000	46.8000	23.0000	12.0000	7.0000
53.0000	6.0000	47.7000	23.0000	12.0000	7.0000
54.0000	7.0000	48.6000	24.0000	12.0000	7.0000
55.0000	7.0000	49.5000	24.0000	12.0000	8.0000
56.0000	7.0000	50.4000	24.0000	12.0000	8.0000
57.0000	7.0000	51.3000	24.0000	12.0000	8.0000
58.0000	7.0000	52.2000	24.0000	12.0000	8.0000
59.0000	7.0000	53.1000	25.0000	12.0000	8.0000
60.0000	6.0000	54.0000	25.0000	13.0000	7.0000
61.0000	7.0000	54.9000	25.0000	13.0000	8.0000
62.0000	7.0000	55.8000	25.0000	13.0000	8.0000
63.0000	7.0000	56.7000	25.0000	13.0000	8.0000
64.0000	7.0000	57.6000	25.0000	13.0000	8.0000
65.0000	7.0000	58.5000	26.0000	13.0000	8.0000
66.0000	7.0000	59.4000	26.0000	13.0000	8.0000
67.0000	7.0000	60.3000	26.0000	13.0000	8.0000
68.0000	8.0000	61.2000	26.0000	13.0000	8.0000
69.0000	8.0000	62.1000	26.0000	13.0000	8.0000
70.0000	7.0000	63.0000	27.0000	13.0000	8.0000
71.0000	7.0000	63.9000	27.0000	13.0000	8.0000
72.0000	8.0000	64.8000	27.0000	13.0000	8.0000
73.0000	7.0000	65.7000	27.0000	13.0000	8.0000
74.0000	7.0000	66.6000	27.0000	13.0000	8.0000
75.0000	8.0000	67.5000	27.0000	13.0000	9.0000
76.0000	8.0000	68.4000	28.0000	14.0000	9.0000
77.0000	8.0000	69.3000	28.0000	14.0000	9.0000
78.0000	8.0000	70.2000	28.0000	14.0000	9.0000
79.0000	8.0000	71.1000	28.0000	14.0000	9.0000
80.0000	8.0000	72.0000	28.0000	14.0000	8.0000
81.0000	8.0000	72.9000	28.0000	14.0000	9.0000
82.0000	8.0000	73.8000	29.0000	14.0000	9.0000
83.0000	8.0000	74.7000	29.0000	14.0000	9.0000
84.0000	8.0000	75.6000	29.0000	14.0000	9.0000
85.0000	9.0000	76.5000	29.0000	14.0000	9.0000
86.0000	8.0000	77.4000	29.0000	14.0000	9.0000
87.0000	8.0000	78.3000	29.0000	14.0000	9.0000
88.0000	8.0000	79.2000	30.0000	14.0000	9.0000
89.0000	9.0000	80.1000	30.0000	14.0000	9.0000
90.0000	8.0000	81.0000	30.0000	14.0000	9.0000
91.0000	9.0000	81.9000	30.0000	14.0000	9.0000
92.0000	8.0000	82.8000	30.0000	14.0000	9.0000
93.0000	8.0000	83.7000	30.0000	14.0000	9.0000
94.0000	8.0000	84.6000	31.0000	14.0000	9.0000
95.0000	9.0000	85.5000	31.0000	15.0000	9.0000
96.0000	9.0000	86.4000	31.0000	15.0000	9.0000
97.0000	9.0000	87.3000	31.0000	15.0000	9.0000
98.0000	9.0000	88.2000	31.0000	15.0000	10.0000
99.0000	9.0000	89.1000	31.0000	15.0000	10.0000
100.0000	8.0000	90.0000	31.0000	15.0000	9.0000


==> figures/data/bound_mu_p01.dat <==
1.0000	2.0000	2.0000
2.0000	3.0000	3.0000
3.0000	4.0000	4.0000
4.0000	4.0000	5.0000
5.0000	4.0000	6.0000
6.0000	5.0000	7.0000
7.0000	5.0000	8.0000
8.0000	5.0000	9.0000
9.0000	5.0000	10.0000
10.0000	5.0000	11.0000
11.0000	6.0000	12.0000
12.0000	5.0000	13.0000
13.0000	5.0000	14.0000
14.0000	5.0000	15.0000
15.0000	7.0000	16.0000
16.0000	6.0000	17.0000
17.0000	6.0000	18.0000
18.0000	6.0000	19.0000
19.0000	6.0000	20.0000
20.0000	6.0000	21.0000
21.0000	6.0000	22.0000
22.0000	6.0000	23.0000
23.0000	5.0000	24.0000
24.0000	6.0000	25.0000
25.0000	6.0000	26.0000
26.0000	7.0000	27.0000
27.0000	6.0000	28.0000
28.0000	7.0000	29.0000
29.0000	6.0000	30.0000
30.0000	7.0000	31.0000
31.0000	6.0000	32.0000
32.0000	7.0000	33.0000
33.0000	7.0000	34.0000
34.0000	7.0000	35.0000
35.0000	7.0000	36.0000
36.0000	7.0000	37.0000
37.0000	8.0000	38.0000
38.0000	8.0000	39.0000
39.0000	7.0000	40.0000
40.0000	7.0000	41.0000
41.0000	9.0000	42.0000
42.0000	8.0000	43.0000
43.0000	7.0000	44.0000
44.0000	8.0000	45.0000
45.0000	8.0000	46.0000
46.0000	8.0000	47.0000
47.0000	8.0000	48.0000
48.0000	9.0000	49.0000
49.0000	8.0000	50.0000
50.0000	8.0000	51.0000
51.0000	7.0000	52.0000
52.0000	9.0000	53.0000
53.0000	9.0000	54.0000
54.0000	7.0000	55.0000
55.0000	8.0000	56.0000
56.0000	9.0000	57.0000
57.0000	9.0000	58.0000
58.0000	8.0000	59.0000
59.0000	8.0000	60.0000
60.0000	8.0000	61.0000
61.0000	9.0000	62.0000
62.0000	7.0000	63.0000
63.0000	7.0000	64.0000
64.0000	9.0000	65.0000
65.0000	8.0000	66.0000
66.0000	8.0000	67.0000
67.0000	8.0000	68.0000
68.0000	8.0000	69.0000
69.0000	8.0000	70.0000
70.0000	9.0000	71.0000
71.0000	9.0000	72.0000
72.0000	7.0000	73.0000
73.0000	14.0000	74.0000
74.0000	9.0000	75.0000
75.0000	9.0000	76.0000
76.0000	9.0000	77.0000
77.0000	9.0000	78.0000
78.0000	10.0000	79.0000
79.0000	10.0000	80.0000
80.0000	10.0000	81.0000
81.0000	10.0000	82.0000
82.0000	9.0000	83.0000
83.0000	8.0000	84.0000
84.0000	11.0000	85.0000
85.0000	9.0000	86.0000
86.0000	10.0000	87.0000
87.0000	10.0000	88.0000
88.0000	9.0000	89.0000
89.0000	9.0000	90.0000
90.0000	10.0000	91.0000
91.0000	10.0000	92.0000
92.0000	10.0000	93.0000
93.0000	10.0000	94.0000
94.0000	9.0000	95.0000
95.0000	9.0000	96.0000
96.0000	10.0000	97.0000
97.0000	9.0000	98.0000
98.0000	10.0000	99.0000
99.0000	11.0000	100.0000
100.0000	12.0000	101.0000


==> figures/data/bound_mu_p06.dat <==
1.0000	2.0000	2.0000
2.0000	3.0000	3.0000
3.0000	4.0000	4.0000
4.0000	4.0000	5.0000
5.0000	5.0000	6.0000
6.0000	6.0000	7.0000
7.0000	6.0000	8.0000
8.0000	7.0000	9.0000
9.0000	7.0000	10.0000
10.0000	7.0000	11.0000
11.0000	7.0000	12.0000
12.0000	8.0000	13.0000
13.0000	9.0000	14.0000
14.0000	8.0000	15.0000
15.0000	9.0000	16.0000
16.0000	11.0000	17.0000
17.0000	9.0000	18.0000
18.0000	9.0000	19.0000
19.0000	11.0000	20.0000
20.0000	10.0000	21.0000
21.0000	10.0000	22.0000
22.0000	11.0000	23.0000
23.0000	10.0000	24.0000
24.0000	13.0000	25.0000
25.0000	11.0000	26.0000
26.0000	12.0000	27.0000
27.0000	10.0000	28.0000
28.0000	12.0000	29.0000
29.0000	12.0000	30.0000
30.0000	11.0000	31.0000
31.0000	12.0000	32.0000
32.0000	12.0000	33.0000
33.0000	14.0000	34.0000
34.0000	13.0000	35.0000
35.0000	12.0000	36.0000
36.0000	13.0000	37.0000
37.0000	12.0000	38.0000
38.0000	15.0000	39.0000
39.0000	15.0000	40.0000
40.0000	13.0000	41.0000
41.0000	16.0000	42.0000
42.0000	16.0000	43.0000
43.0000	14.0000	44.0000
44.0000	14.0000	45.0000
45.0000	15.0000	46.0000
46.0000	14.0000	47.0000
47.0000	14.0000	48.0000
48.0000	14.0000	49.0000
49.0000	16.0000	50.0000
50.0000	16.0000	51.0000
51.0000	17.0000	52.0000
52.0000	15.0000	53.0000
53.0000	16.0000	54.0000
54.0000	16.0000	55.0000
55.0000	15.0000	56.0000
56.0000	15.0000	57.0000
57.0000	16.0000	58.0000
58.0000	19.0000	59.0000
59.0000	15.0000	60.0000
60.0000	18.0000	61.0000
61.0000	14.0000	62.0000
62.0000	16.0000	63.0000
63.0000	17.0000	64.0000
64.0000	15.0000	65.0000
65.0000	14.0000	66.0000
66.0000	16.0000	67.0000
67.0000	16.0000	68.0000
68.0000	20.0000	69.0000
69.0000	17.0000	70.0000
70.0000	15.0000	71.0000
71.0000	16.0000	72.0000
72.0000	17.0000	73.0000
73.0000	17.0000	74.0000
74.0000	16.0000	75.0000
75.0000	19.0000	76.0000
76.0000	17.0000	77.0000
77.0000	18.0000	78.0000
78.0000	17.0000	79.0000
79.0000	18.0000	80.0000
80.0000	16.0000	81.0000
81.0000	19.0000	82.0000
82.0000	17.0000	83.0000
83.0000	19.0000	84.0000
84.0000	17.0000	85.0000
85.0000	20.0000	86.0000
86.0000	19.0000	87.0000
87.0000	19.0000	88.0000
88.0000	19.0000	89.0000
89.0000	20.0000	90.0000
90.0000	22.0000	91.0000
91.0000	18.0000	92.0000
92.0000	20.0000	93.0000
93.0000	18.0000	94.0000
94.0000	20.0000	95.0000
95.0000	20.0000	96.0000
96.0000	19.0000	97.0000
97.0000	19.0000	98.0000
98.0000	19.0000	99.0000
99.0000	23.0000	100.0000
100.0000	22.0000	101.0000


==> figures/data/bound_q09_p06.dat <==
1.0000	1.0000	 1.2  1.896017
2.0000	2.0000	 2.4  2.681372
3.0000	2.0000	  3.6  3.283997
4.0000	2.0000	  4.8  3.792033
5.0000	3.0000	  6.0  4.239622
6.0000	3.0000	  7.2  4.644273
7.0000	3.0000	  8.4  5.016388
8.0000	3.0000	  9.6  5.362745
9.0000	4.0000	10.8  5.688050
10.0000	3.0000	12.0  5.995731
11.0000	3.0000	13.2  6.288375
12.0000	3.0000	14.4  6.567994
13.0000	4.0000	15.6  6.836185
14.0000	4.0000	16.8  7.094244
15.0000	4.0000	18.0  7.343240
16.0000	4.0000	19.2  7.584066
17.0000	4.0000	20.4  7.817476
18.0000	5.0000	21.6  8.044117
19.0000	5.0000	22.8  8.264545
20.0000	4.0000	24.0  8.479244
21.0000	4.0000	25.2  8.688639
22.0000	5.0000	26.4  8.893106
23.0000	5.0000	27.6  9.092976
24.0000	5.0000	28.8  9.288546
25.0000	5.0000	30.0  9.480083
26.0000	5.0000	31.2  9.667825
27.0000	5.0000	32.4  9.851991
28.0000	5.0000	33.6 10.032777
29.0000	5.0000	34.8 10.210362
30.0000	5.0000	36.0 10.384910
31.0000	5.0000	37.2 10.556573
32.0000	5.0000	38.4 10.725489
33.0000	5.0000	39.6 10.891786
34.0000	5.0000	40.8 11.055581
35.0000	5.0000	42.0 11.216985
36.0000	6.0000	43.2 11.376099
37.0000	6.0000	44.4 11.533018
38.0000	6.0000	45.6 11.687831
39.0000	6.0000	46.8 11.840620
40.0000	6.0000	48.0 11.991462
41.0000	6.0000	49.2 12.140429
42.0000	6.0000	50.4 12.287592
43.0000	6.0000	51.6 12.433012
44.0000	6.0000	52.8 12.576751
45.0000	6.0000	54.0 12.718866
46.0000	6.0000	55.2 12.859410
47.0000	6.0000	56.4 12.998435
48.0000	7.0000	57.6 13.135988
49.0000	7.0000	58.8 13.272116
50.0000	6.0000	60.0 13.406862
51.0000	6.0000	61.2 13.540266
52.0000	7.0000	62.4 13.672370
53.0000	6.0000	63.6 13.803209
54.0000	7.0000	64.8 13.932819
55.0000	7.0000	66.0 14.061235
56.0000	7.0000	67.2 14.188489
57.0000	7.0000	68.4 14.314611
58.0000	7.0000	69.6 14.439632
59.0000	7.0000	70.8 14.563579
60.0000	6.0000	72.0 14.686481
61.0000	7.0000	73.2 14.808363
62.0000	7.0000	74.4 14.929249
63.0000	7.0000	75.6 15.049165
64.0000	7.0000	76.8 15.168132
65.0000	7.0000	78.0 15.286174
66.0000	7.0000	79.2 15.403311
67.0000	7.0000	80.4 15.519564
68.0000	8.0000	81.6 15.634953
69.0000	8.0000	82.8 15.749496
70.0000	7.0000	84.0 15.863213
71.0000	7.0000	85.2 15.976119
72.0000	8.0000	86.4 16.088234
73.0000	7.0000	87.6 16.199572
74.0000	7.0000	88.8 16.310151
75.0000	8.0000	90.0 16.419985
76.0000	8.0000	91.2 16.529089
77.0000	8.0000	92.4 16.637478
78.0000	8.0000	93.6 16.745165
79.0000	8.0000	94.8 16.852164
80.0000	8.0000	96.0 16.958487
81.0000	8.0000	97.2 17.064149
82.0000	8.0000	98.4 17.169160
83.0000	8.0000	99.6 17.273533
84.0000	8.0000	100.8 17.377279
85.0000	9.0000	102.0 17.480409
86.0000	8.0000	103.2 17.582934
87.0000	8.0000	104.4 17.684865
88.0000	8.0000	105.6 17.786212
89.0000	9.0000	106.8 17.886984
90.0000	8.0000	108.0 17.987192
91.0000	9.0000	109.2 18.086845
92.0000	8.0000	110.4 18.185952
93.0000	8.0000	111.6 18.284521
94.0000	8.0000	112.8 18.382562
95.0000	9.0000	114.0 18.480083
96.0000	9.0000	115.2 18.577092
97.0000	9.0000	116.4 18.673597
98.0000	9.0000	117.6 18.769606
99.0000	9.0000	118.8 18.865126
100.000 8.0000  120.0 18.960165

==> figures/data/comparison_delayVsdelayLink_a07_p02.dat <==
0	1.97019	0.520854	45.6866	12.6741	19.2656	11.1323	2.00095	0.478934
5	5.5721	0.624662	45.6332	10.9514	19.7681	10.6351	5.58313	1.13663
10	11.18	0.788847	45.3548	11.2501	19.4924	10.9255	7.35264	1.76585
15	17.4727	1.00832	45.6395	9.07891	19.6403	10.7723	8.53145	2.05776
20	23.8949	1.29684	45.7928	11.4976	19.2592	12.2129	9.63572	2.6504
25	30.5383	1.37304	46.0302	10.4258	19.8315	10.9926	10.5162	3.45567
30	37.1333	1.65846	45.5258	11.6841	19.2956	9.51829	11.1689	3.52215
35	43.632	1.68768	45.5248	13.4744	19.3002	10.0063	11.4213	3.6242
40	50.1551	1.67902	45.1733	10.7554	19.7367	11.3885	12.0578	3.83151
45	56.4726	2.26993	46.2266	9.6949	19.3551	10.8259	12.7834	3.67144
50	62.9161	2.0272	44.2704	10.8955	19.1859	11.3546	12.9535	5.06001
55	69.4803	2.42399	45.7932	13.7245	18.4107	12.5898	13.2606	4.88649
60	75.6479	2.70191	46.1613	11.3457	19.4458	11.2891	14.2899	5.84394
65	82.0586	2.30143	46.0684	12.7711	19.594	10.5667	13.9807	4.8984
70	88.3013	2.65636	45.7869	11.2763	19.0962	10.2914	14.2554	5.95285
75	94.7741	2.99311	46.2048	11.3049	19.8488	10.7205	14.2632	6.74586
80	100.742	2.72913	45.838	11.636	19.1593	10.6519	14.2938	5.71763
85	107.344	3.5562	46.4234	12.9328	19.6069	11.9544	14.6367	6.36914
90	113.442	3.30922	45.3126	11.091	19.1087	9.42745	14.3114	5.9578
95	119.859	3.56681	46.2859	12.0166	20.0934	10.9697	14.7102	6.04332
100	125.919	3.47428	45.5688	13.6625	19.4457	10.3505	14.6497	6.10414


==> figures/data/comparison_perfromance_p02_d100.dat <==
0	    0.79966	    0.00705378	0.690314	0.01036		0.748572	0.00704803	0.768224	0.0103976
0.01	0.788892	0.0082929	0.692742	0.015013	0.747316	0.012051	0.768128	0.0111658
0.02	0.779772	0.0107234	0.753144	0.0126812	0.748362	0.00458416	0.767444	0.0112157
0.03	0.768932	0.010022	0.759738	0.0127175	0.74664		0.0135236	0.76316		0.0121309
0.04	0.760204	0.0105883	0.745996	0.0106408	0.746964	0.00682199	0.755932	0.0127371
0.05	0.750592	0.0103258	0.740298	0.0157094	0.744082	0.00981972	0.74595		0.01243
0.06	0.739786	0.0102741	0.732154	0.0124555	0.736766	0.0100598	0.738396	0.0125417
0.07	0.729548	0.010933	0.724914	0.0119647	0.727066	0.0132746	0.72782		0.015409
0.08	0.719976	0.00935927	0.712906	0.0125162	0.718796	0.0119821	0.717554	0.0123731
0.09	0.710248	0.0119562	0.704368	0.012791	0.706818	0.012949	0.710026	0.0108288
0.1		0.699846	0.0113453	0.693764	0.0115453	0.698054	0.0144454	0.698168	0.012114
0.11	0.690532	0.0114551	0.686434	0.0118076	0.6888		0.0153481	0.689298	0.0125296
0.12	0.680838	0.0100806	0.674314	0.0135173	0.679668	0.0106925	0.679704	0.00961023
0.13	0.670614	0.0111025	0.665514	0.0132646	0.669942	0.0139253	0.669054	0.00932724
0.14	0.660652	0.0089692	0.655848	0.0112223	0.65889		0.0102774	0.65942		0.0115875
0.15	0.649176	0.0111494	0.646244	0.012628	0.650588	0.00856489	0.650498	0.00908728
0.16	0.640138	0.0111664	0.636158	0.0120857	0.638892	0.0113108	0.639284	0.00931552
0.17	0.629336	0.0105778	0.628396	0.0139791	0.630104	0.00783535	0.63037		0.0114086
0.18	0.620458	0.00818311	0.618126	0.0139926	0.619184	0.0103835	0.620268	0.0120111
0.19	0.610556	0.0110882	0.607248	0.0117073	0.609756	0.0110405	0.60936		0.0124566
0.2		0.600318	0.0110339	0.598312	0.010382	0.599232	0.0126246	0.600162	0.0112212
0.21	0.589476	0.0119821	0.588462	0.012824	0.589686	0.00982068	0.589552	0.00939532
0.22	0.57984		0.0131017	0.579206	0.0121881	0.579168	0.01034		0.580424	0.0116005
0.23	0.569704	0.0117705	0.569252	0.0130229	0.569804	0.0112517	0.568218	0.012027
0.24	0.560792	0.0100262	0.557718	0.0132235	0.558852	0.0120387	0.561568	0.0129138
0.25	0.550066	0.00846326	0.548994	0.0118883	0.548496	0.0114232	0.548558	0.0109867
0.26	0.539718	0.0111337	0.539618	0.00958434	0.539982	0.0112304	0.540084	0.0111675
0.27	0.52961		0.00995513	0.529602	0.0103667	0.530452	0.0106831	0.529256	0.0111799
0.28	0.518876	0.0109813	0.519316	0.0077058	0.52005		0.0131798	0.5195		0.0124726
0.29	0.509576	0.0110994	0.509164	0.0107085	0.509002	0.0107651	0.510772	0.0104826
0.3		0.4993		0.0102387	0.500778	0.0128412	0.499998	0.0101853	0.500322	0.0121311


==> figures/data/delay_gamma_a_p02_d0.dat <==
0 0 0 0 0 0
0.1 -10.5 0.3473636 -0.3 -3.1 -0.2
0.2 -2.8 0.392582 -3.5 -0.2 -0.5
0.3 -4.9 0.5014607 -2.2 -0.1 -1.3
0.4 -1.7 0.6031314 -0.8 -1.3 -0.2
0.5 -1.9 0.7722417 -0.3 -1.4 -0.8
0.6 -1.3 1.138266 -0.2 -0.4 -0.9
0.7 -1.5 2.002907 -0.2 -0.6 -0.1
0.75 -1.6 4.442593 -0.1 -0.6 -0.1


==> figures/data/delay_gamma_a_p02_d10.dat <==
0 0 0 0 0 0
0.1 -12.6 4.813487 1641.887 -4.8 -0.9
0.2 -4.8 6.041227 184.7804 108.0219 -0.5
0.3 -2.3 6.106218 52.79738 726.9466 -1.4
0.4 -2.8 6.237703 29.88834 1420.747 -0.4
0.5 -2.7 6.58635 23.28673 648.2376 -0.3
0.6 -1.3 7.11607 19.85771 197.6897 -0.1
0.7 -1.4 9.243262 18.54263 83.45136 -0.3
0.75 -1.5 41.53923 19.42301 61.44102 -0.3


==> figures/data/delay_gamma_a_p02_d100.dat <==
0 0 0 0 0 0
0.1 -11.3 45.62003 121.6183 392.8452 1785.777
0.2 -3.3 47.58912 88.09235 145.4145 429.8449
0.3 -2.8 44.75049 78.25586 121.4266 248.0434
0.4 -4.2 41.49455 73.66408 106.7121 165.0884
0.5 -1.6 48.30697 72.51915 110.2342 167.2591
0.6 -1.3 44.58821 69.75525 100.3238 153.2639
0.7 -1.3 47.24022 68.90574 99.5349 138.4926
0.75 -1.3 57.09564 70.92566 85.68537 135.78


==> figures/data/delay_lambda_p02_a07_d0.dat <==
0.0000	0.3765	0.0007
1.0000	1.4373	0.0009
2.0000	2.7002	0.0010
3.0000	4.2037	0.0010
4.0000	5.4365	0.0017
5.0000	6.7004	0.0020
6.0000	8.2044	0.0022
7.0000	9.4358	0.0038
8.0000	10.6986	0.0049
9.0000	12.1998	0.0046
10.0000	13.4314	0.0107
11.0000	14.6820	0.0119
12.0000	16.1961	0.0130
13.0000	NaN	NaN
14.0000	NaN	NaN
15.0000	NaN	NaN


==> figures/data/delay_mu_p02_a07_d0.dat <==
0.0000	1.8357	0.0122
1.0000	11.5124	0.1062
2.0000	28.3745	0.2993
3.0000	45.2471	0.6327
4.0000	62.9040	1.0605
5.0000	80.1411	1.5794
6.0000	98.4300	2.6116
7.0000	115.5431	4.2746
8.0000	129.6222	5.7112
9.0000	142.8372	7.4008
10.0000	NaN	NaN
11.0000	NaN	NaN
12.0000	NaN	NaN
13.0000	NaN	NaN
14.0000	NaN	NaN
15.0000	NaN	NaN


==> figures/data/delay_multipath_3.dat <==
0.0000	4.6885	0.6141	0.8000	0.0982
5.0000	7.7975	0.9774	4.7880	0.2630
10.0000	10.3948	1.3417	11.4414	0.5769
15.0000	12.3726	1.7540	19.6398	0.8401
20.0000	13.6969	1.9469	28.8523	1.2729
25.0000	14.6870	2.5700	38.6128	2.0031
30.0000	15.5541	2.4593	49.4609	2.3547
35.0000	16.0938	2.4529	60.0684	2.8389
40.0000	16.8616	2.6651	71.5877	3.7178
45.0000	17.3727	2.3284	83.5297	4.2565
50.0000	17.9694	2.6638	95.5140	5.2079
55.0000	18.8094	2.9127	108.0980	5.5477
60.0000	19.5164	3.7592	120.1339	6.6567
65.0000	20.2174	2.9972	134.3223	7.4588
70.0000	20.5528	3.5420	146.7309	8.5943
75.0000	20.6667	3.5844	159.2800	8.4358
80.0000	21.9948	4.6858	173.1936	11.4457
85.0000	22.4028	4.2233	188.3660	11.3567
90.0000	23.2385	4.4663	201.3229	11.1309
95.0000	23.8462	4.5669	215.1524	14.1384
100.0000	24.4864	4.7070	230.1922	13.0218


==> figures/data/delay_vs_d_a08_p01.dat <==
0  1.020568 0.0536720  4.753521 0.7833642  5.72544 1.194402   0.9375596 0.03412657
20 10.934492 0.3702291 13.432354 0.6878385 15.16523 1.626475  15.3549358 0.42064527
40 19.629207 1.4909191 22.400477 2.0488711 23.97130 1.302453  37.8673051 0.44214265
60 28.870716 2.2800472 31.738445 1.9367506 33.75341 3.242950  61.2831886 0.96119914
80 34.757974 3.2615281 37.607386 3.6489183 42.31570 4.896104  83.9765682 0.73689186
100 48.697442 5.6791027 51.495559 6.3292764 53.41543 4.917118 107.8301975 1.07449379

==> figures/data/performance_gamma_a_p02_d0.dat <==
0 0 0 0 0 0
0.1 0 0.09954 0.00051 0.00048 0.00048
0.2 0 0.19911 0.00026 4e-04 0.00044
0.3 0 0.29972 0.00042 0.00042 0.00037
0.4 0 0.4007 0.00031 0.00025 0.00036
0.5 0 0.5016 0.00029 0.00021 5e-04
0.6 0 0.60159 0.00053 0.00029 0.00033
0.7 0 0.69826 0.00042 0.00022 0.00033
0.75 0 0.75021 0.00042 0.00026 0.00036


==> figures/data/performance_gamma_a_p02_d10.dat <==
0 0 0 0 0 0
0.1 0 0.09899 0.07553 0.00025 0.00044
0.2 0 0.19991 0.19644 0.00516 0.00038
0.3 0 0.29746 0.29773 0.06778 0.00018
0.4 0 0.40174 0.4006 0.28055 0.00054
0.5 0 0.50181 0.50125 0.45231 0.00035
0.6 0 0.59869 0.59939 0.59485 0.00071
0.7 0 0.69985 0.69692 0.69612 0.00033
0.75 0 0.74607 0.74921 0.7452 0.00038


==> figures/data/performance_gamma_a_p02_d100.dat <==
0 0 0 0 0 0
0.1 0 0.09945 0.09726 0.09312 0.08412
0.2 0 0.19994 0.19916 0.19584 0.19044
0.3 0 0.29965 0.29342 0.29746 0.29818
0.4 0 0.40035 0.3955 0.39253 0.3914
0.5 0 0.50035 0.49611 0.49712 0.49129
0.6 0 0.59868 0.60031 0.59682 0.5943
0.7 0 0.69831 0.69814 0.68956 0.69285
0.75 0 0.74566 0.74368 0.74424 0.74367


==> figures/data/performance_multipath_3.dat <==
0.0000	0.9288	0.0060	0.9390	0.0060	0.9345	0.0060	2.8022	0.0060   2.8 	0.0060
0.0500	0.9216	0.0060	0.9095	0.0060	0.9167	0.0060	2.7478	0.0060   2.75	0.0060
0.1000	0.8965	0.0061	0.9017	0.0061	0.8987	0.0061	2.6968	0.0061   2.7	0.0061
0.2000	0.8672	0.0061	0.8663	0.0061	0.8651	0.0061	2.5986	0.0061   2.6	0.0061
0.3000	0.8348	0.0062	0.8338	0.0062	0.8318	0.0062	2.5004	0.0062   2.5	0.0062
0.4000	0.8046	0.0062	0.8017	0.0062	0.7934	0.0062	2.3997	0.0062   2.4	0.0062


==> figures/data/performance_multipath_3_prueba.dat <==
0.0000	0.9380	0.0060	0.9289	0.0060	0.9317	0.0060	2.7986	0.0060
0.0500	0.9225	0.0060	0.9088	0.0060	0.9176	0.0060	2.7489	0.0060
0.1000	0.9058	0.0061	0.8997	0.0061	0.8962	0.0061	2.7016	0.0060
0.2000	0.8653	0.0061	0.8680	0.0061	0.8668	0.0061	2.6002	0.0061
0.3000	0.8330	0.0062	0.8344	0.0062	0.8340	0.0062	2.5014	0.0061
0.4000	0.8068	0.0062	0.7999	0.0062	0.7944	0.0062	2.4012	0.0061


==> figures/data/performance_multipath_arq_3.dat <==
0.0000	0.9299  0.0060	0.9362  0.0060	0.9339	0.0060	2.7999	0.0060    2.8 	0.0060
0.0500	0.9162	0.0060	0.9225  0.0060	0.9101	0.0060	2.7488	0.0060    2.75	0.0060
0.1000	0.8985	0.0060	0.8994  0.0060	0.9031	0.0060	2.7010	0.0060    2.7	0.0060
0.2000	0.8671	0.0061	0.8576  0.0061	0.8737	0.0061	2.5984	0.0061    2.6	0.0061
0.3000	0.8309	0.0062	0.8412  0.0062	0.8289	0.0062	2.5011	0.0062    2.5	0.0062
0.4000	0.8048	0.0062	0.7887  0.0062	0.8004	0.0062	2.3940	0.0062    2.4	0.0062


==> figures/data/performance_multipath_arq_3_prueba.dat <==
0.0000	0.9354	0.0060	0.9330	0.0060	0.9316	0.0060	2.8001	0.0060
0.0500	0.9199	0.0060	0.9127	0.0060	0.9181	0.0060	2.7508	0.0060
0.1000	0.8930	0.0060	0.9085	0.0060	0.8985	0.0060	2.7001	0.0060
0.2000	0.8631	0.0061	0.8733	0.0061	0.8622	0.0061	2.5986	0.0061
0.3000	0.8375	0.0062	0.8330	0.0062	0.8323	0.0062	2.5028	0.0061
0.4000	0.8054	0.0062	0.8023	0.0062	0.7943	0.0062	2.4020	0.0061


==> figures/data/prob_dummy_packets_p01_a06.dat <==
1.0000	0.0000	0.0000
2.0000	0.0000	0.0000
3.0000	0.0000	0.0000
4.0000	0.0000	0.0000
5.0000	0.0000	0.0000
6.0000	0.0000	0.0000
7.0000	0.0000	0.0000
8.0000	0.0000	0.0000
9.0000	0.0000	0.0000
10.0000	0.0037	0.0000
11.0000	0.0076	0.0986
12.0000	0.0120	0.0843
13.0000	0.0158	0.0724
14.0000	0.0187	0.0625
15.0000	0.0207	0.0542
16.0000	0.0222	0.0508
17.0000	0.0226	0.0444
18.0000	0.0219	0.0389
19.0000	0.0210	0.0341
20.0000	0.0198	0.0300
21.0000	0.0192	0.0600
22.0000	0.0186	0.0541
23.0000	0.0186	0.0488
24.0000	0.0188	0.0441
25.0000	0.0193	0.0398
26.0000	0.0192	0.0383
27.0000	0.0204	0.0347
28.0000	0.0204	0.0314
29.0000	0.0205	0.0285
30.0000	0.0207	0.0258
31.0000	0.0214	0.0459
32.0000	0.0206	0.0422
33.0000	0.0203	0.0389
34.0000	0.0209	0.0359
35.0000	0.0190	0.0331
36.0000	0.0188	0.0322
37.0000	0.0187	0.0297
38.0000	0.0189	0.0274
39.0000	0.0190	0.0252
40.0000	0.0195	0.0233
41.0000	0.0190	0.0383
42.0000	0.0199	0.0358
43.0000	0.0196	0.0334
44.0000	0.0188	0.0311
45.0000	0.0194	0.0291
46.0000	0.0191	0.0284
47.0000	0.0186	0.0265
48.0000	0.0193	0.0247
49.0000	0.0184	0.0231
50.0000	0.0183	0.0215
51.0000	0.0183	0.0336
52.0000	0.0181	0.0316
53.0000	0.0179	0.0298
54.0000	0.0194	0.0280
55.0000	0.0177	0.0263
56.0000	0.0178	0.0259
57.0000	0.0184	0.0243
58.0000	0.0180	0.0229
59.0000	0.0176	0.0215
60.0000	0.0183	0.0202
61.0000	0.0175	0.0303
62.0000	0.0179	0.0287
63.0000	0.0173	0.0272
64.0000	0.0177	0.0257
65.0000	0.0177	0.0244
66.0000	0.0172	0.0240
67.0000	0.0173	0.0227
68.0000	0.0166	0.0215
69.0000	0.0166	0.0203
70.0000	0.0167	0.0192
71.0000	0.0172	0.0279
72.0000	0.0161	0.0265
73.0000	0.0164	0.0253
74.0000	0.0170	0.0240
75.0000	0.0167	0.0228
76.0000	0.0164	0.0225
77.0000	0.0164	0.0214
78.0000	0.0163	0.0204
79.0000	0.0167	0.0193
80.0000	0.0163	0.0184
81.0000	0.0166	0.0260
82.0000	0.0161	0.0249
83.0000	0.0154	0.0237
84.0000	0.0149	0.0227
85.0000	0.0149	0.0216
86.0000	0.0162	0.0214
87.0000	0.0161	0.0204
88.0000	0.0159	0.0195
89.0000	0.0165	0.0186
90.0000	0.0157	0.0177
91.0000	0.0157	0.0245
92.0000	0.0152	0.0235
93.0000	0.0150	0.0225
94.0000	0.0151	0.0216
95.0000	0.0156	0.0206
96.0000	0.0153	0.0204
97.0000	0.0155	0.0196
98.0000	0.0155	0.0187
99.0000	0.0156	0.0179
100.0000 0.0149	0.0171


==> figures/data/prob_dummy_packets_p01_a09.dat <==
1.0000	0.0000	0.0000
2.0000	0.0000	0.0000
3.0000	0.0000	0.0000
4.0000	0.0000	0.0000
5.0000	0.0000	0.0000
6.0000	0.0000	0.0000
7.0000	0.0000	0.0000
8.0000	0.0000	0.0000
9.0000	0.0000	0.0000
10.0000	0.0000	0.0000
11.0000	0.0272	0.0986
12.0000	0.0397	0.0843
13.0000	0.0342	0.0724
14.0000	0.0288	0.0625
15.0000	0.0259	0.0542
16.0000	0.0228	0.0508
17.0000	0.0192	0.0444
18.0000	0.0177	0.0389
19.0000	0.0159	0.0341
20.0000	0.0137	0.0300
21.0000	0.0357	0.0600
22.0000	0.0353	0.0541
23.0000	0.0317	0.0488
24.0000	0.0278	0.0441
25.0000	0.0264	0.0398
26.0000	0.0241	0.0383
27.0000	0.0215	0.0347
28.0000	0.0201	0.0314
29.0000	0.0180	0.0285
30.0000	0.0172	0.0258
31.0000	0.0319	0.0459
32.0000	0.0312	0.0422
33.0000	0.0288	0.0389
34.0000	0.0274	0.0359
35.0000	0.0252	0.0331
36.0000	0.0238	0.0322
37.0000	0.0213	0.0297
38.0000	0.0196	0.0274
39.0000	0.0187	0.0252
40.0000	0.0174	0.0233
41.0000	0.0289	0.0383
42.0000	0.0277	0.0358
43.0000	0.0266	0.0334
44.0000	0.0252	0.0311
45.0000	0.0230	0.0291
46.0000	0.0223	0.0284
47.0000	0.0210	0.0265
48.0000	0.0196	0.0247
49.0000	0.0184	0.0231
50.0000	0.0173	0.0215
51.0000	0.0268	0.0336
52.0000	0.0266	0.0316
53.0000	0.0254	0.0298
54.0000	0.0230	0.0280
55.0000	0.0221	0.0263
56.0000	0.0215	0.0259
57.0000	0.0196	0.0243
58.0000	0.0194	0.0229
59.0000	0.0188	0.0215
60.0000	0.0177	0.0202
61.0000	0.0240	0.0303
62.0000	0.0246	0.0287
63.0000	0.0236	0.0272
64.0000	0.0224	0.0257
65.0000	0.0205	0.0244
66.0000	0.0202	0.0240
67.0000	0.0198	0.0227
68.0000	0.0194	0.0215
69.0000	0.0178	0.0203
70.0000	0.0164	0.0192
71.0000	0.0229	0.0279
72.0000	0.0232	0.0265
73.0000	0.0226	0.0253
74.0000	0.0212	0.0240
75.0000	0.0205	0.0228
76.0000	0.0191	0.0225
77.0000	0.0181	0.0214
78.0000	0.0173	0.0204
79.0000	0.0166	0.0193
80.0000	0.0169	0.0184
81.0000	0.0217	0.0260
82.0000	0.0220	0.0249
83.0000	0.0207	0.0237
84.0000	0.0204	0.0227
85.0000	0.0189	0.0216
86.0000	0.0190	0.0214
87.0000	0.0184	0.0204
88.0000	0.0161	0.0195
89.0000	0.0165	0.0186
90.0000	0.0157	0.0177
91.0000	0.0199	0.0245
92.0000	0.0213	0.0235
93.0000	0.0200	0.0225
94.0000	0.0208	0.0216
95.0000	0.0190	0.0206
96.0000	0.0177	0.0204
97.0000	0.0181	0.0196
98.0000	0.0167	0.0187
99.0000	0.0164	0.0179
100.0000	0.0149	0.0171


==> figures/data/prob_dummy_packets_p02_a08.dat <==
1.0000	0.0000	0.0000
2.0000	0.0000	0.0000
3.0000	0.0000	0.0000
4.0000	0.0000	0.0000
5.0000	0.0000	0.0000
6.0000	0.0475	0.1775
7.0000	0.0530	0.1311
8.0000	0.0399	0.1147
9.0000	0.0307	0.0874
10.0000	0.0245	0.0671
11.0000	0.0453	0.1190
12.0000	0.0527	0.0967
13.0000	0.0430	0.0893
14.0000	0.0355	0.0732
15.0000	0.0294	0.0601
16.0000	0.0460	0.0961
17.0000	0.0484	0.0817
18.0000	0.0420	0.0771
19.0000	0.0364	0.0657
20.0000	0.0324	0.0559
21.0000	0.0450	0.0837
22.0000	0.0449	0.0730
23.0000	0.0394	0.0698
24.0000	0.0360	0.0609
25.0000	0.0306	0.0531
26.0000	0.0437	0.0758
27.0000	0.0431	0.0673
28.0000	0.0379	0.0649
29.0000	0.0349	0.0576
30.0000	0.0308	0.0511
31.0000	0.0424	0.0703
32.0000	0.0424	0.0633
33.0000	0.0368	0.0614
34.0000	0.0341	0.0552
35.0000	0.0305	0.0495
36.0000	0.0405	0.0663
37.0000	0.0379	0.0602
38.0000	0.0358	0.0587
39.0000	0.0326	0.0533
40.0000	0.0289	0.0483
41.0000	0.0402	0.0632
42.0000	0.0373	0.0579
43.0000	0.0342	0.0565
44.0000	0.0328	0.0517
45.0000	0.0295	0.0473
46.0000	0.0393	0.0607
47.0000	0.0363	0.0560
48.0000	0.0329	0.0548
49.0000	0.0316	0.0505
50.0000	0.0284	0.0465
51.0000	0.0355	0.0587
52.0000	0.0353	0.0544
53.0000	0.0326	0.0534
54.0000	0.0297	0.0495
55.0000	0.0285	0.0458
56.0000	0.0356	0.0570
57.0000	0.0334	0.0531
58.0000	0.0309	0.0522
59.0000	0.0285	0.0486
60.0000	0.0269	0.0452
61.0000	0.0338	0.0556
62.0000	0.0318	0.0520
63.0000	0.0290	0.0512
64.0000	0.0266	0.0479
65.0000	0.0256	0.0447
66.0000	0.0320	0.0544
67.0000	0.0322	0.0511
68.0000	0.0307	0.0503
69.0000	0.0272	0.0472
70.0000	0.0257	0.0443
71.0000	0.0324	0.0534
72.0000	0.0320	0.0503
73.0000	0.0292	0.0496
74.0000	0.0282	0.0467
75.0000	0.0256	0.0439
76.0000	0.0305	0.0525
77.0000	0.0284	0.0496
78.0000	0.0278	0.0489
79.0000	0.0261	0.0462
80.0000	0.0256	0.0436
81.0000	0.0295	0.0517
82.0000	0.0294	0.0489
83.0000	0.0283	0.0483
84.0000	0.0270	0.0457
85.0000	0.0250	0.0433
86.0000	0.0276	0.0509
87.0000	0.0284	0.0484
88.0000	0.0261	0.0478
89.0000	0.0260	0.0454
90.0000	0.0242	0.0430
91.0000	0.0273	0.0503
92.0000	0.0269	0.0479
93.0000	0.0268	0.0473
94.0000	0.0255	0.0450
95.0000	0.0235	0.0428
96.0000	0.0291	0.0497
97.0000	0.0267	0.0474
98.0000	0.0266	0.0469
99.0000	0.0242	0.0447
100.0000	0.0250	0.0426

